Efficient Distribution Matching of Representations via Noise-Injected Deep InfoMax

Deep InfoMax (DIM) is a well-established method for self-supervised representation learning (SSRL) based on maximization of the mutual information between the input and the output of a deep neural network encoder. Despite the DIM and contrastive SSRL in general being well-explored, the task of learning representations conforming to a specific distribution (i.e., distribution matching, DM) is still under-addressed. Motivated by the importance of DM to several downstream tasks (including generative modeling, disentanglement, outliers detection and other), we enhance DIM to enable automatic matching of learned representations to a selected prior distribution. To achieve this, we propose injecting an independent noise into the normalized outputs of the encoder, while keeping the same InfoMax training objective. We show that such modification allows for learning uniformly and normally distributed representations, as well as representations of other absolutely continuous distributions. Our approach is tested on various downstream tasks. The results indicate a moderate trade-off between the performance on the downstream tasks and quality of DM.

==> data/CIFAR10.csv <==
,capacity,distribution/henze_zirkler_(test)_std,distribution/shapiro_wilk_(test)_std,distribution/dagostino_pearson_(test)_std,distribution/henze_zirkler_(test),distribution/shapiro_wilk_(test),distribution/dagostino_pearson_(test),classification_knn/roc_auc_std,classification_knn/roc_auc
0,1.6094379124341003,0.010755097396118728,0.007679796221254821,0.007326777600009421,0.316472,0.401858,0.45645800000000003,0.006383680123033804,0.8214785575866699
1,2.718287869831679,0.011954290861443862,0.008323967203203043,0.004949225191886093,0.350852,0.44608600000000004,0.476584,0.004000213840704357,0.8228222846984863
2,3.2580965380214817,0.01664550630050045,0.010764774962812734,0.01078462702183066,0.32901400000000003,0.44084399999999996,0.464536,0.002262564621719817,0.8296463012695312
3,4.615120516841259,0.017545421625027965,0.005615137576230878,0.014186413570737298,0.281728,0.42445199999999994,0.438446,0.008505428422890553,0.8332587242126465
4,5.9939614273065684,0.012467192947893288,0.013754413837019738,0.014719961616797787,0.25318999999999997,0.41988000000000003,0.44841800000000004,0.0037190309241180203,0.8386491060256958
5,7.3783837129967145,0.026511025630857818,0.030389348133844522,0.02851178089842863,0.103316,0.312056,0.33642000000000005,0.007845733906218122,0.8420933246612549
6,9.210440366976515,0.005366458795146013,0.04812834476688347,0.047123049243443495,0.0072039999999999995,0.148232,0.15931800000000002,0.006801686663997811,0.8360920190811157


==> data/MNIST_InfoNCE.csv <==
capacity,n_classes,batch_size_train,batch_size_test,distribution/henze_zirkler_(train),distribution/henze_zirkler_(test),distribution/shapiro_wilk_(train),distribution/shapiro_wilk_(test),distribution/dagostino_pearson_(train),distribution/dagostino_pearson_(test),embedding_dim,discriminator_network_inner_dim,discriminator_network_output_dim,input_p,output_p,min_capacity_for_classification,n_epochs,embedder_network_lr,discriminator_network_lr,training/loss,training/mutual_information,training/kullback_leibler_upper_bound,clustering/silhouette_score,clustering/davies_bouldin_score,clustering/calinski_harabasz_score,classification_logistic_regression/roc_auc,classification_logistic_regression/accuracy,classification_logistic_regression/f1,classification_gaussian_naive_bayes/roc_auc,classification_gaussian_naive_bayes/accuracy,classification_gaussian_naive_bayes/f1,classification_knn/roc_auc,classification_knn/accuracy,classification_knn/f1,classification_mlp/roc_auc,classification_mlp/accuracy,classification_mlp/f1,n_classes_std,batch_size_train_std,batch_size_test_std,distribution/henze_zirkler_(train)_std,distribution/henze_zirkler_(test)_std,distribution/shapiro_wilk_(train)_std,distribution/shapiro_wilk_(test)_std,distribution/dagostino_pearson_(train)_std,distribution/dagostino_pearson_(test)_std,embedding_dim_std,discriminator_network_inner_dim_std,discriminator_network_output_dim_std,input_p_std,output_p_std,min_capacity_for_classification_std,n_epochs_std,embedder_network_lr_std,discriminator_network_lr_std,training/loss_std,training/mutual_information_std,training/kullback_leibler_upper_bound_std,clustering/silhouette_score_std,clustering/davies_bouldin_score_std,clustering/calinski_harabasz_score_std,classification_logistic_regression/roc_auc_std,classification_logistic_regression/accuracy_std,classification_logistic_regression/f1_std,classification_gaussian_naive_bayes/roc_auc_std,classification_gaussian_naive_bayes/accuracy_std,classification_gaussian_naive_bayes/f1_std,classification_knn/roc_auc_std,classification_knn/accuracy_std,classification_knn/f1_std,classification_mlp/roc_auc_std,classification_mlp/accuracy_std,classification_mlp/f1_std
0.5756462732485113,10.0,1024.0,1024.0,0.015635482118407627,0.012750800703216042,0.16440324515935342,0.15601112688178415,0.5910985748311846,0.5913376413422513,2.0,256.0,256.0,0.5,0.7498942093324559,2.302585092994046,2001.0,0.001,0.001,-0.5670083513914449,0.5670083513914449,0.008637921857066402,0.297155100107193,1.3024671993304955,6727.581551109778,0.9679282273326107,0.7111066666666667,0.7111066666666667,0.9794370425756382,0.8297066666666666,0.8297066666666666,0.9602639976896162,0.8395666666666667,0.8395666666666667,0.979707019510181,0.8342,0.8342,0.0,0.0,0.0,0.0008392325335411177,0.000511624589608212,0.006552659325977292,0.005568891153256665,0.0015915053983316901,0.0023821241433151417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00011465546705379525,0.00011465546705379525,0.00011465546705380715,0.007393713665024128,0.15594731482541277,56.6262142862348,0.0014921883924309055,0.010141123102387494,0.010141123102387494,0.001178844647642654,0.009753662559948108,0.009753662559948108,0.002083896847893118,0.007351696705145294,0.007351696705145294,0.0012120324504712257,0.0075018738399889534,0.0075018738399889534
1.151292546497023,10.0,1024.0,1024.0,0.32878593316004845,0.2953770578229497,0.3642755429205934,0.3497258065028094,0.5477105855560569,0.5503758186446847,2.0,256.0,256.0,0.5,0.5623413251903491,2.302585092994046,2001.0,0.001,0.001,-1.126575725185409,1.126575725185409,0.024716821311613943,0.24896398782730103,1.2755699953604807,4605.495471093493,0.9653250902651175,0.7739266666666668,0.7739266666666668,0.9782864032574015,0.8292533333333333,0.8292533333333333,0.9629108758854693,0.8538866666666667,0.8538866666666667,0.9823765239441661,0.8482,0.8482,0.0,0.0,0.0,0.005275643122168973,0.004377170807534159,0.002103299526458028,0.0016530751080711162,0.0031906532459406315,0.0029043065690889727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004794939497772831,0.0004794939497772831,0.0004794939497773454,0.008145085024433112,0.15222904994800052,177.2733009206438,0.0035483055920325184,0.015108380308807259,0.015108380308807259,0.0007386170217252226,0.0034765819740403296,0.0034765819740403296,0.0009221359508556497,0.005157837617537869,0.005157837617537869,0.0007328639762097212,0.004838307784982492,0.004838307784982492
2.3025850929940455,10.0,1024.0,1024.0,0.48407839870673675,0.45696012720051266,0.48730263121296585,0.47539256158379056,0.5266312497553888,0.5194590033211888,2.0,256.0,256.0,0.5,0.31622776601683794,2.302585092994046,2001.0,0.001,0.001,-2.1985131728487097,2.1985131728487097,0.1040719201453355,0.22670027017593383,1.1658933234036304,4103.2558961713685,0.9726050220864128,0.79122,0.79122,0.9846340279250132,0.8664999999999999,0.8664999999999999,0.9716161998411895,0.90052,0.90052,0.9884159801867687,0.8995066666666667,0.8995066666666667,0.0,0.0,0.0,0.002354390981599167,0.003431099042562262,0.0025716356916503915,0.0035099316513350232,0.0014947078101687947,0.0030507679148535022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0007645292195935476,0.0007645292195935476,0.0007645292195936512,0.0023973736990836013,0.006876746101108832,25.83209952373072,0.0005453792966557627,0.011300755137010362,0.011300755137010362,0.001024974448449919,0.006983281622720256,0.006983281622720256,0.001404508076686814,0.0076423571116653885,0.0076423571116653885,0.0008458324957644257,0.007069900203601824,0.007069900203601824
3.4538776394910684,10.0,1024.0,1024.0,0.4718285817773585,0.414890923905995,0.5009872156139096,0.48280903367698097,0.5348564716559427,0.5277903775379491,2.0,256.0,256.0,0.5,0.1778279410038923,2.302585092994046,2001.0,0.001,0.001,-3.1609497269321394,3.1609497269321394,0.2929279125589288,0.20591430366039276,1.4455977005242544,4122.413390423852,0.9644766786641172,0.7504533333333334,0.7504533333333334,0.9821884525458211,0.8558199999999999,0.8558199999999999,0.9737478295855612,0.9028133333333332,0.9028133333333332,0.9889795900016262,0.8989933333333333,0.8989933333333333,0.0,0.0,0.0,0.002743644518497523,0.004606908896371305,0.0009691220450000913,0.0044155843831677885,0.005033004900640808,0.007572165392177406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003217567234306363,0.003217567234306363,0.003217567234306288,0.011415419210804204,0.11558632639382312,186.8528098851092,0.004816519880297489,0.016866023044373336,0.016866023044373336,0.003635481894122106,0.017877448861003,0.017877448861003,0.001723434597483881,0.008373122343413936,0.008373122343413936,0.001140306582639519,0.009061146603922574,0.009061146603922574
4.605170185988091,10.0,1024.0,1024.0,0.4050508814134834,0.3579889495318146,0.46087037154699956,0.4329492097384726,0.4917990060555029,0.4762105864856746,2.0,256.0,256.0,0.5,0.1,2.302585092994046,2001.0,0.001,0.001,-3.979310959340503,3.979310959340503,0.6258592266475886,0.25787573754787446,1.1339353171065354,5028.968214387229,0.9749517084015892,0.82362,0.82362,0.9884969453577686,0.8964000000000001,0.8964000000000001,0.9847965632703513,0.9505066666666666,0.9505066666666666,0.9925124327378197,0.9363466666666668,0.9363466666666668,0.0,0.0,0.0,0.012842760923097626,0.030753821923220594,0.003973919593279514,0.013622925780971297,0.007875006574708559,0.02013310789652484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0027097717415137646,0.0027097717415137646,0.002709771741513796,0.007223287899445382,0.055325152580894085,121.02873486616787,0.002099823749420363,0.013960382834610534,0.013960382834610534,0.0011825481173622823,0.010174843706143341,0.010174843706143341,0.0005169816534719814,0.003371966126098482,0.003371966126098482,0.00040240582813195135,0.003074114145209617,0.003074114145209617
6.907755278982137,10.0,1024.0,1024.0,0.2783443867274519,0.24901991807918936,0.35564881555864325,0.3296633682873103,0.38149363497559874,0.37140749673822937,2.0,256.0,256.0,0.5,0.03162277660168379,2.302585092994046,2001.0,0.001,0.001,-4.954122035914288,4.954122035914288,1.9536332430678485,0.34222484827041627,0.878681146612913,6443.209072070909,0.9840371237425384,0.86746,0.86746,0.9919395544751879,0.9387733333333333,0.9387733333333333,0.9873181160908644,0.9656466666666667,0.9656466666666667,0.9931838986238593,0.9493533333333334,0.9493533333333334,0.0,0.0,0.0,0.0062784403706656645,0.005698400559269813,0.005039003730308639,0.006363748986455,0.007077345440751963,0.006313432542208991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003153869479560419,0.003153869479560419,0.003153869479560307,0.0030869068559266177,0.016970416207394666,53.63321727346932,0.0005385573541629916,0.007822498890309193,0.007822498890309193,0.0001932822503786267,0.0011614358929072442,0.0011614358929072442,0.0003061553692899327,0.001121734767620613,0.001121734767620613,7.782634978969315e-05,0.0005066885960166512,0.0005066885960166512
9.210340371976182,10.0,1024.0,1024.0,0.13243275518542377,0.09791684125385165,0.2824736773221367,0.25321725208039825,0.3916544815926004,0.36997622270164915,2.0,256.0,256.0,0.5,0.01,2.302585092994046,2001.0,0.001,0.001,-5.190854999950657,5.190854999950657,4.0194853720255255,0.35986056327819826,0.923932507223939,7285.5778654788755,0.978778885292505,0.8347066666666667,0.8347066666666667,0.9924069129260035,0.95008,0.95008,0.9882586929084226,0.9722866666666666,0.9722866666666666,0.9932759245793191,0.9593,0.9593,0.0,0.0,0.0,0.036772114687963244,0.03199456092009771,0.012794160916735377,0.013650063545955458,0.01568331348330164,0.01848382508790514,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001502496841950955,0.001502496841950955,0.001502496841951065,0.008256446533706547,0.03118567487295009,218.59099014029383,0.00210707732058807,0.013720970973092399,0.013720970973092399,9.889697274333243e-05,0.002577716474366874,0.002577716474366874,9.794999521638139e-05,0.00032653058390021453,0.00032653058390021453,0.00018064592656598182,0.0015107761066565672,0.0015107761066565672
11.512925464970229,10.0,1024.0,1024.0,0.005575094032309518,0.0025040985722882747,0.15605553571320824,0.1399406556524996,0.3107222718531127,0.2903888914834698,2.0,256.0,256.0,0.5,0.003162277660168379,2.302585092994046,2001.0,0.001,0.001,-5.2213445425953795,5.2213445425953795,6.29158092237485,0.34517014026641846,0.976980186240144,6942.708002750488,0.9614725723527047,0.7633866666666667,0.7633866666666667,0.9924576957454256,0.9550933333333333,0.9550933333333333,0.9882907370023469,0.97252,0.97252,0.9926761332248469,0.9594466666666668,0.9594466666666668,0.0,0.0,0.0,0.0005294582238542858,0.000333059568616207,0.007744001182056608,0.008329518019896367,0.013324218847032866,0.015488996300558958,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002003355959789789,0.002003355959789789,0.002003355959790184,0.00700358971192641,0.01959957511111544,138.27800758027266,0.0025035326048193076,0.0032962874739790324,0.0032962874739790324,0.0001464346819120798,0.001499162729288884,0.001499162729288884,0.0003693627426285661,0.0007365535358078782,0.0007365535358078782,0.00013725947918280862,0.000889356821279045,0.000889356821279045
13.815510557964274,10.0,1024.0,1024.0,0.006655653856223904,0.004609212502932865,0.16301822734485966,0.15048716665903203,0.33068448947758855,0.3205722125331235,2.0,256.0,256.0,0.5,0.001,2.302585092994046,2001.0,0.001,0.001,-5.220065686222211,5.220065686222211,8.595444871742064,0.34248636960983275,1.033097515372057,6961.816617955354,0.9619726864005589,0.76802,0.76802,0.9922416753381997,0.9502866666666666,0.9502866666666666,0.9881727321865608,0.9728466666666666,0.9728466666666666,0.9926998115402068,0.9596066666666667,0.9596066666666667,0.0,0.0,0.0,0.0023403440749065756,0.0022843119979461673,0.016066043329618234,0.01397402636482026,0.03752642940194452,0.036078880050134515,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005014632050882834,0.005014632050882834,0.005014632050882533,0.012177140878344104,0.05568798226230913,382.82742542597634,0.00719141035704939,0.028553977345060377,0.028553977345060377,0.00048133186257305805,0.00649131556602954,0.00649131556602954,0.00017033008921152413,0.0007041622287828697,0.0007041622287828697,0.0001863094813904629,0.0014309825684161966,0.0014309825684161966

